There and Back Again: On Applying Data Reduction Rules by Undoing Others

Data reduction rules are an established method in the algorithmic toolbox for tackling computationally challenging problems. A data reduction rule is a polynomial-time algorithm that, given a problem instance as input, outputs an equivalent, typically smaller instance of the same problem. The application of data reduction rules during the preprocessing of problem instances allows in many cases to considerably shrink their size, or even solve them directly. Commonly, these data reduction rules are applied exhaustively and in some fixed order to obtain irreducible instances. It was often observed that by changing the order of the rules, different irreducible instances can be obtained. We propose to "undo" data reduction rules on irreducible instances, by which they become larger, and then subsequently apply data reduction rules again to shrink them. We show that this somewhat counter-intuitive approach can lead to significantly smaller irreducible instances. The process of undoing data reduction rules is not limited to "rolling back" data reduction rules applied to the instance during preprocessing. Instead, we formulate so-called backward rules, which essentially undo a data reduction rule, but without using any information about which data reduction rules were applied to it previously. In particular, based on the example of Vertex Cover we propose two methods applying backward rules to shrink the instances further. In our experiments we show that this way smaller irreducible instances consisting of real-world graphs from the SNAP and DIMACS datasets can be computed.

==> material/dimacs_big_table.csv <==
,instance,n,m,nstandard,mstandard,nid10,mid10,nguided,mguided,nwata,tguided
0,celegansneural,297,3520,77,424,0,0,0,0,91,0.12
1,italy.osm,6686493,7013978,81,221,0,0,0,0,993,0.01
2,football,115,613,114,588,0,0,0,0,115,0.04
3,bcsstk30,28924,1007284,195,667,0,0,118,402,593,0.08
4,bcsstk32,44609,985046,219,978,162,827,194,909,553,0.67
5,bcsstk31,35588,572914,248,1199,0,0,0,0,568,0.73
6,uk,4824,6837,584,2052,0,0,0,0,1338,0.13
7,europe.osm,50912018,54054660,451,1102,0,0,0,0,7370,0.05
8,asia.osm,11950757,12711603,693,1563,0,0,0,0,13706,0.11
9,caidaRouterLevel,192244,609066,245,2199,237,2079,231,2066,402,3.4299999999999997
10,bcsstk29,13992,302748,633,2824,0,0,0,0,1070,1.1
11,brack2,62631,366559,442,2523,0,0,168,987,544,3.2699999999999996
12,data,2851,15093,1307,7977,1222,7833,1071,6654,1565,0.8
13,in-2004,1382867,13591473,914,5748,696,5191,523,3121,2521,9.11
14,fe\_body,44775,163734,1955,8304,1502,7901,1531,6767,3232,6.67
15,3elt,4720,13722,4252,17928,4247,18020,4239,17985,4702,2.17
16,fe\_4elt2,11143,32818,8180,33700,8149,33872,7736,31333,10499,957.62
17,whitaker3,9800,28989,9230,35420,9230,35420,9227,35470,9772,2.5599999999999996
18,road\_central,14081816,16933413,10142,24739,6248,22429,457,1312,84627,2.3499999999999996
19,cti,16840,48232,16808,48200,16808,48200,16808,48200,16840,1.02
20,fe\_sphere,16386,49152,16368,49110,16368,49110,16368,49110,16386,0.5
21,cnr-2000,325557,2738969,4226,43089,4111,44074,3387,35608,6295,366.74
22,cs4,22499,43858,20849,53810,20849,53810,20545,53136,22014,7.93
23,4elt,15606,45878,14490,57771,14490,57771,14488,57791,15594,4.33
24,fe\_pwt,36463,144794,15572,62711,15559,63022,15437,62344,15931,25.09
25,wing\_nodal,10937,75488,10730,75253,10730,75253,10707,75257,10831,22.470000000000002
26,road\_usa,23947347,28854312,19843,48968,14877,46901,301,790,151552,3.75
27,vibrobox,12328,165250,9796,105632,9796,105632,9168,101086,10152,275.13
28,finan512,74752,261120,27908,120843,27908,120843,27908,120843,30208,8.53
29,t60k,60005,89440,41750,152851,41750,152851,33197,117288,56633,1953.24
30,eu-2005,862664,16138468,45628,714982,45628,714982,40934,676885,59963,3600.01


==> material/pace_big_table_short.csv <==
,instance,n,m,nstandard,mstandard,nid10,mid10,nguided,mguided,nwata,tguided
0,vc-exact\_040,210,625,210,625,210,625,210,625,210,0.02
1,vc-exact\_016,153,802,153,802,153,802,153,802,153,0.03
2,vc-exact\_046,200,812,199,837,199,837,199,837,200,0.05
3,vc-exact\_074,200,805,191,845,191,845,191,845,194,0.060000000000000005
4,vc-exact\_010,199,758,185,902,185,902,185,902,189,0.06999999999999999
5,vc-exact\_070,200,860,196,913,196,913,196,913,198,0.08
6,vc-exact\_066,200,866,194,963,194,963,194,963,198,0.08
7,vc-exact\_006,200,733,176,963,176,963,176,963,188,0.06999999999999999
8,vc-exact\_042,200,952,199,977,199,977,199,977,200,0.060000000000000005
9,vc-exact\_054,200,961,197,977,197,977,197,977,198,0.08
10,vc-exact\_068,200,961,197,995,197,995,197,995,198,0.08
11,vc-exact\_048,200,1025,198,1022,198,1022,198,1022,198,0.05
12,vc-exact\_050,200,1025,200,1025,199,1056,200,1025,200,0.08
13,vc-exact\_082,200,954,193,1028,193,1028,193,1028,196,0.060000000000000005
14,vc-exact\_052,200,992,196,1038,196,1038,196,1038,198,0.09
15,vc-exact\_056,200,1089,200,1089,200,1089,200,1089,200,0.05
16,vc-exact\_064,200,1042,196,1116,196,1116,196,1116,198,0.06999999999999999
17,vc-exact\_060,200,1118,199,1152,199,1152,199,1152,200,0.09999999999999999
18,vc-exact\_062,199,1128,198,1157,198,1157,198,1157,199,0.09
19,vc-exact\_058,200,1171,200,1169,200,1169,200,1169,200,0.11
20,vc-exact\_044,200,1147,199,1181,199,1181,199,1181,200,0.08
21,vc-exact\_072,200,1167,197,1219,197,1219,197,1219,198,0.09999999999999999
22,vc-exact\_090,11349,17739,354,1236,327,1158,354,1236,357,0.060000000000000005
23,vc-exact\_078,11349,17739,357,1245,321,1137,357,1245,357,0.060000000000000005
24,vc-exact\_084,13590,21240,435,1503,393,1377,435,1503,435,0.06999999999999999
25,vc-exact\_152,13590,21240,438,1506,396,1380,438,1506,438,0.06999999999999999
26,vc-exact\_180,15783,24663,501,1731,444,1563,501,1731,501,0.060000000000000005
27,vc-exact\_176,15783,24663,501,1734,471,1647,501,1734,501,0.060000000000000005
28,vc-exact\_154,15783,24663,504,1737,474,1647,504,1737,504,0.08
29,vc-exact\_170,15783,24663,504,1737,462,1611,504,1737,507,0.06999999999999999
30,vc-exact\_114,15783,24663,504,1740,459,1608,504,1740,504,0.06999999999999999
31,vc-exact\_158,15783,24663,507,1746,465,1623,507,1746,507,0.060000000000000005
32,vc-exact\_132,15783,24663,513,1755,447,1560,513,1755,513,0.05
33,vc-exact\_112,18096,28281,570,1974,510,1797,570,1974,576,0.09


==> material/snap_big_table.csv <==
,instance,n,m,nstandard,mstandard,nid10,mid10,nguided,mguided,nwata,tguided
0,web-Google,875713,4322051,70,476,0,0,69,459,137,0.06999999999999999
1,com-lj.ungraph,3997962,34681189,150,849,0,0,0,0,757,0.19
2,roadNet-PA,1088092,1541898,1253,3373,0,0,0,0,21923,0.19
3,web-Stanford,281903,1992636,1197,4945,233,1357,407,1781,5457,3.7699999999999996
4,soc-LiveJournal1,4846609,42851237,439,5167,374,5143,118,2386,1323,7.42
5,twitter\_combined,81306,1342296,783,9132,653,8450,115,1440,1225,11.9
6,roadNet-TX,1379917,1921660,3199,7653,1142,5283,0,0,29970,0.68
7,roadNet-CA,1965206,2766607,3912,10342,178,611,186,514,36386,0.6
8,web-BerkStan,685230,6649470,2644,14605,1872,13893,932,6337,11860,73.5
9,facebook\_combined,4039,88234,1203,28061,1182,29142,632,11975,1416,185.7
10,as-skitter,1696415,11095298,1838,25357,1834,25604,1773,24741,2619,63.589999999999996
11,amazon0312,400727,2349869,6077,43041,6077,43041,5454,39014,7462,376.99
12,amazon0505,410236,2439437,6262,50675,6262,50675,5654,47228,7434,1036.32
13,amazon0601,403394,2443408,6604,53069,6604,53069,5970,48740,7750,859.28
14,gplus\_combined,107614,12238285,3667,75799,3667,75799,3581,72471,-1,3600.01
15,web-NotreDame,325729,1090108,11160,251663,682,7034,10985,249873,12281,346.13

